Investigation of Rocket Effect in BRC 18 using Gaia EDR3

Bright-rimmed clouds (BRCs) are ideal candidates to study radiation-driven implosion mode of star formation as they are potential sites of triggered star formation, located at the edges of H{\sc ii} regions, showing evidence of ongoing star formation processes. BRC 18 is located towards the eastern edge of relatively closer ($\sim$400 pc) H{\sc ii} region excited by $\lambda$ Ori. We made R-band polarimetric observations of 17 candidate young stellar objects (YSOs) located towards BRC 18 to investigate any preferred orientation of the discs with respect to the ambient magnetic field and the direction of energetic photons from $\lambda$ Ori. We found that the discs are oriented randomly with respect to the projected magnetic field. Using distances and proper motions from the \textit{Gaia} EDR3 of the candidate YSOs, we investigated the possible acceleration of BRC 18, away from $\lambda$ Ori due to the well known "Rocket Effect", by assuming that both the candidate YSOs and BRC 18 are kinematically coupled. The relative proper motions of the candidate YSOs are found to show a trend of moving away from $\lambda$ Ori. We computed the offset between the angle of the direction of the ionization front and the relative proper motion of the candidate YSOs and found it to lie close to being parallel to each other. Additionally, we found 12 sources that are comoving with the known candidate YSOs towards BRC 18. These comoving sources are most likely to be young and are missed in previous surveys conducted to identify potential YSOs of the region.

==> Investigation of Rocket Effect in BRC 18_accepted_final_final_arxiv/LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
